TOI-837b is a Young Saturn-sized Exoplanet with a Massive 70 $M_{\oplus}$ Core

We present an exhaustive photometric and spectroscopic analysis of TOI-837, a F9/G0 35 Myr young star, hosting a transiting exoplanet, TOI-837b, with an orbital period of 8.32d. Utilising data from TESS and ground-based observations, we determine a planetary radius of 0.82 R_J for TOI-837b. Through detailed HARPS spectroscopic time series analysis, we derive a Doppler semi-amplitude of 35 m/s, corresponding to a planetary mass of 0.39 M_J. The derived planetary properties suggest a substantial core of approximately 70 M_E, constituting about 60% of the planet's total mass. This finding poses a significant challenge to existing theoretical models of core formation. We propose that future atmospheric observations with JWST could provide insights into resolving ambiguities of TOI-837b, offering new perspectives on its composition, formation, and evolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
